Language Models Do Not Embed Numbers Continuously

Recent research has extensively studied how large language models manipulate integers in specific arithmetic tasks, and on a more fundamental level, how they represent numeric values. These previous works have found that language model embeddings can be used to reconstruct the original values, however, they do not evaluate whether language models actually model continuous values as continuous. Using expected properties of the embedding space, including linear reconstruction and principal component analysis, we show that language models not only represent numeric spaces as non-continuous but also introduce significant noise. Using models from three major providers (OpenAI, Google Gemini and Voyage AI), we show that while reconstruction is possible with high fidelity ($R^2 \geq 0.95$), principal components only explain a minor share of variation within the embedding space. This indicates that many components within the embedding space are orthogonal to the simple numeric input space. Further, both linear reconstruction and explained variance suffer with increasing decimal precision, despite the ordinal nature of the input space being fundamentally unchanged. The findings of this work therefore have implications for the many areas where embedding models are used, in-particular where high numerical precision, large magnitudes or mixed-sign values are common.

==> final_plots/tables/linear_pca_comparison.txt <==
\begin{table}[htbp]
\caption{Linear vs PCA Model Comparison}
\label{tab:linear_pca_comparison}
\begin{tabular}{llccccccc}
\toprule
Experiment & Provider & Model & Linear R² & PCA R² & Linear > PCA & Linear Sig % & PCA Sig % \\
\midrule
Positive Decimals Statsmodels & Google & gemini-embedding-001 & 0.9746 & 0.6549 & 18/19 & 20.0% & 100.0% \\
Positive Decimals Statsmodels & OpenAI & text-embedding-3-large & 0.9746 & 0.7197 & 19/19 & 14.7% & 100.0% \\
Positive Decimals Statsmodels & OpenAI & text-embedding-3-small & 0.9707 & 0.7575 & 19/19 & 17.9% & 100.0% \\
Positive Decimals Statsmodels & OpenAI & text-embedding-ada-002 & 0.9694 & 0.6824 & 19/19 & 15.8% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-3-large & 0.9970 & 0.9565 & 19/19 & 24.2% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-3.5 & 0.9823 & 0.3403 & 19/19 & 24.2% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-3.5-lite & 0.9816 & 0.7903 & 19/19 & 24.2% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-code-3 & 0.9950 & 0.9588 & 19/19 & 24.2% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-finance-2 & 0.9942 & 0.8500 & 19/19 & 22.1% & 100.0% \\
Positive Decimals Statsmodels & Voyage & voyage-law-2 & 0.9965 & 0.9494 & 19/19 & 24.2% & 100.0% \\
Mixed Sign Decimals Statsmodels & Google & gemini-embedding-001 & 0.9646 & 0.5833 & 19/19 & 18.9% & 32.6% \\
Mixed Sign Decimals Statsmodels & OpenAI & text-embedding-3-large & 0.9616 & 0.7487 & 19/19 & 25.3% & 35.8% \\
Mixed Sign Decimals Statsmodels & OpenAI & text-embedding-3-small & 0.9147 & 0.7384 & 19/19 & 18.9% & 35.8% \\
Mixed Sign Decimals Statsmodels & OpenAI & text-embedding-ada-002 & 0.8977 & 0.7334 & 19/19 & 23.2% & 35.8% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-3-large & 0.9956 & 0.7661 & 19/19 & 25.3% & 36.8% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-3.5 & 0.9747 & 0.7601 & 19/19 & 25.3% & 35.8% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-3.5-lite & 0.9686 & 0.7763 & 19/19 & 25.3% & 37.9% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-code-3 & 0.9933 & 0.7678 & 19/19 & 25.3% & 37.9% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-finance-2 & 0.9901 & 0.7539 & 19/19 & 25.3% & 35.8% \\
Mixed Sign Decimals Statsmodels & Voyage & voyage-law-2 & 0.9953 & 0.7796 & 19/19 & 25.3% & 40.0% \\
Mixed Int Decimal Statsmodels & Google & gemini-embedding-001 & 0.7346 & 0.1536 & 19/19 & 23.2% & 6.3% \\
Mixed Int Decimal Statsmodels & OpenAI & text-embedding-3-large & 0.9564 & 0.7795 & 19/19 & 21.1% & 24.2% \\
Mixed Int Decimal Statsmodels & OpenAI & text-embedding-3-small & 0.9415 & 0.7321 & 19/19 & 21.1% & 18.9% \\
Mixed Int Decimal Statsmodels & OpenAI & text-embedding-ada-002 & 0.9427 & 0.7420 & 19/19 & 25.3% & 20.0% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-3-large & 0.9736 & 0.8028 & 19/19 & 21.1% & 27.4% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-3.5 & 0.9669 & 0.7996 & 19/19 & 21.1% & 24.2% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-3.5-lite & 0.9617 & 0.7611 & 19/19 & 20.5% & 22.1% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-code-3 & 0.9591 & 0.8109 & 19/19 & 21.1% & 28.4% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-finance-2 & 0.9755 & 0.8011 & 19/19 & 24.2% & 27.4% \\
Mixed Int Decimal Statsmodels & Voyage & voyage-law-2 & 0.9727 & 0.8004 & 19/19 & 23.2% & 27.4% \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/model_overview.txt <==
\begin{table}[htbp]
\caption{Statsmodels Analysis: Model Overview}
\label{tab:statsmodels_overview}
\begin{tabular}{llcccc}
\toprule
Provider & Model & Type & Size Range & K Folds & Alpha \\
\midrule
Google & gemini-embedding-001 & General & 1-19 & 5 & 0.050000 \\
OpenAI & text-embedding-3-large & General & 1-19 & 5 & 0.050000 \\
OpenAI & text-embedding-3-small & Specialist & 1-19 & 5 & 0.050000 \\
OpenAI & text-embedding-ada-002 & Specialist & 1-19 & 5 & 0.050000 \\
Voyage & voyage-3-large & General & 1-19 & 5 & 0.050000 \\
Voyage & voyage-3.5 & Specialist & 1-19 & 5 & 0.050000 \\
Voyage & voyage-3.5-lite & Specialist & 1-19 & 5 & 0.050000 \\
Voyage & voyage-code-3 & Specialist & 1-19 & 5 & 0.050000 \\
Voyage & voyage-finance-2 & Specialist & 1-19 & 5 & 0.050000 \\
Voyage & voyage-law-2 & Specialist & 1-19 & 5 & 0.050000 \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/performance_significance_mixed_int_decimal_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statsmodels Performance & Significance - Mixed Int Decimal Statsmodels}
\label{tab:statsmodels_mixed_int_decimal_statsmodels}
\begin{tabular}{lcccccc}
\toprule
Provider & Models & Linear R² (μ±σ) & PCA R² (μ±σ) & Sig. Features (%) & Avg F-p-value & Significant Models \\
\midrule
Google & 1 & 0.735±0.151 & 0.154±0.283 & 23.2% & 5.71e-15 & 5/19 \\
OpenAI & 3 & 0.947±0.026 & 0.751±0.041 & 22.5% & 5.72e-15 & 13/57 \\
Voyage & 6 & 0.968±0.016 & 0.796±0.032 & 21.8% & 1.71e-14 & 26/114 \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/performance_significance_mixed_sign_decimals_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statsmodels Performance & Significance - Mixed Sign Decimals Statsmodels}
\label{tab:statsmodels_mixed_sign_decimals_statsmodels}
\begin{tabular}{lcccccc}
\toprule
Provider & Models & Linear R² (μ±σ) & PCA R² (μ±σ) & Sig. Features (%) & Avg F-p-value & Significant Models \\
\midrule
Google & 1 & 0.965±0.017 & 0.583±0.264 & 18.9% & 9.00e-15 & 5/19 \\
OpenAI & 3 & 0.925±0.042 & 0.740±0.018 & 22.5% & 1.22e-14 & 14/57 \\
Voyage & 6 & 0.986±0.014 & 0.767±0.020 & 25.3% & 2.50e-14 & 30/114 \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/performance_significance_positive_decimals_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statsmodels Performance & Significance - Positive Decimals Statsmodels}
\label{tab:statsmodels_positive_decimals_statsmodels}
\begin{tabular}{lcccccc}
\toprule
Provider & Models & Linear R² (μ±σ) & PCA R² (μ±σ) & Sig. Features (%) & Avg F-p-value & Significant Models \\
\midrule
Google & 1 & 0.975±0.013 & 0.655±0.185 & 20.0% & 6.52e-14 & 5/19 \\
OpenAI & 3 & 0.972±0.013 & 0.720±0.113 & 16.1% & 5.43e-14 & 13/57 \\
Voyage & 6 & 0.991±0.008 & 0.808±0.254 & 23.9% & 4.94e-14 & 30/114 \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/significance_analysis_mixed_int_decimal_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statistical Significance by Size - Mixed Int Decimal Statsmodels}
\label{tab:significance_mixed_int_decimal_statsmodels}
\begin{tabular}{cccccc}
\toprule
Size & Models Tested & Significant F-tests & Best Model (Sig %) & Worst Model (Sig %) & Avg Sig Features \\
\midrule
1 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & gemini-embedding-001... (40.0%) & 92.0%±19.3% \\
2 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & voyage-3.5-lite... (88.9%) & 98.9%±3.5% \\
3 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & text-embedding-3-lar... (100.0%) & 100.0%±0.0% \\
4 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & voyage-law-2... (80.0%) & 96.0%±8.4% \\
5 & 10 & 4/10 & gemini-embedding-001... (100.0%) & text-embedding-3-lar... (0.0%) & 34.0%±44.3% \\
6 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
7 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
8 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
9 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
10 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
11 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
12 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
13 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
14 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
15 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
16 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
17 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
18 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
19 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/significance_analysis_mixed_sign_decimals_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statistical Significance by Size - Mixed Sign Decimals Statsmodels}
\label{tab:significance_mixed_sign_decimals_statsmodels}
\begin{tabular}{cccccc}
\toprule
Size & Models Tested & Significant F-tests & Best Model (Sig %) & Worst Model (Sig %) & Avg Sig Features \\
\midrule
1 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & gemini-embedding-001... (0.0%) & 84.0%±32.4% \\
2 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & gemini-embedding-001... (80.0%) & 98.0%±6.3% \\
3 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & text-embedding-3-lar... (100.0%) & 100.0%±0.0% \\
4 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & text-embedding-3-sma... (80.0%) & 98.0%±6.3% \\
5 & 10 & 9/10 & text-embedding-3-lar... (80.0%) & text-embedding-3-sma... (0.0%) & 72.0%±25.3% \\
6 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
7 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
8 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
9 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
10 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
11 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
12 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
13 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
14 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
15 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
16 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
17 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
18 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
19 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/significance_analysis_positive_decimals_statsmodels.txt <==
\begin{table}[htbp]
\caption{Statistical Significance by Size - Positive Decimals Statsmodels}
\label{tab:significance_positive_decimals_statsmodels}
\begin{tabular}{cccccc}
\toprule
Size & Models Tested & Significant F-tests & Best Model (Sig %) & Worst Model (Sig %) & Avg Sig Features \\
\midrule
1 & 10 & 10/10 & voyage-3.5... (100.0%) & text-embedding-3-lar... (0.0%) & 56.0%±49.7% \\
2 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & text-embedding-3-lar... (100.0%) & 100.0%±0.0% \\
3 & 10 & 10/10 & text-embedding-3-lar... (100.0%) & text-embedding-3-lar... (100.0%) & 100.0%±0.0% \\
4 & 10 & 10/10 & text-embedding-ada-0... (100.0%) & text-embedding-3-lar... (80.0%) & 96.0%±8.4% \\
5 & 10 & 8/10 & text-embedding-3-sma... (60.0%) & text-embedding-3-lar... (0.0%) & 48.0%±25.3% \\
6 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
7 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
8 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
9 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
10 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
11 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
12 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
13 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
14 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
15 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
16 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
17 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
18 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
19 & 10 & 0/10 & text-embedding-3-lar... (0.0%) & text-embedding-3-lar... (0.0%) & 0.0%±0.0% \\
\bottomrule
\end{tabular}
\end{table}


==> final_plots/tables/top_performers_significance.txt <==
\begin{table}[htbp]
\caption{Top Models by Statistical Significance}
\label{tab:top_significance}
\begin{tabular}{cllccccc}
\toprule
Rank & Experiment & Model & Provider & Size & Sig Features & Linear R² & F-p-value \\
\midrule
1 & Positive Decimals Statsmodels & voyage-law-2 & Voyage & 1 & 100.0% & 1.0000 & 0.00e+00 \\
2 & Positive Decimals Statsmodels & voyage-3.5 & Voyage & 4 & 100.0% & 0.9878 & 4.05e-52 \\
3 & Positive Decimals Statsmodels & voyage-finance-2 & Voyage & 4 & 100.0% & 0.9974 & 1.79e-39 \\
4 & Positive Decimals Statsmodels & voyage-finance-2 & Voyage & 3 & 100.0% & 0.9978 & 0.00e+00 \\
5 & Positive Decimals Statsmodels & voyage-finance-2 & Voyage & 2 & 100.0% & 0.9999 & 0.00e+00 \\
6 & Positive Decimals Statsmodels & voyage-law-2 & Voyage & 4 & 100.0% & 0.9974 & 4.00e-37 \\
7 & Positive Decimals Statsmodels & voyage-law-2 & Voyage & 3 & 100.0% & 0.9988 & 0.00e+00 \\
8 & Positive Decimals Statsmodels & voyage-law-2 & Voyage & 2 & 100.0% & 1.0000 & 0.00e+00 \\
9 & Positive Decimals Statsmodels & text-embedding-3-large & OpenAI & 2 & 100.0% & 1.0000 & 0.00e+00 \\
10 & Positive Decimals Statsmodels & voyage-3.5 & Voyage & 3 & 100.0% & 0.9922 & 0.00e+00 \\
1 & Mixed Sign Decimals Statsmodels & text-embedding-3-large & OpenAI & 1 & 100.0% & 1.0000 & 0.00e+00 \\
2 & Mixed Sign Decimals Statsmodels & text-embedding-ada-002 & OpenAI & 2 & 100.0% & 0.9832 & 0.00e+00 \\
3 & Mixed Sign Decimals Statsmodels & text-embedding-ada-002 & OpenAI & 4 & 100.0% & 0.9071 & 2.81e-28 \\
4 & Mixed Sign Decimals Statsmodels & gemini-embedding-001 & Google & 3 & 100.0% & 0.9843 & 0.00e+00 \\
5 & Mixed Sign Decimals Statsmodels & gemini-embedding-001 & Google & 4 & 100.0% & 0.9792 & 4.37e-28 \\
6 & Mixed Sign Decimals Statsmodels & voyage-3.5 & Voyage & 1 & 100.0% & 1.0000 & 0.00e+00 \\
7 & Mixed Sign Decimals Statsmodels & voyage-3.5 & Voyage & 2 & 100.0% & 0.9937 & 0.00e+00 \\
8 & Mixed Sign Decimals Statsmodels & voyage-3.5 & Voyage & 3 & 100.0% & 0.9800 & 1.09e-214 \\
9 & Mixed Sign Decimals Statsmodels & voyage-3.5 & Voyage & 4 & 100.0% & 0.9788 & 4.46e-14 \\
10 & Mixed Sign Decimals Statsmodels & text-embedding-3-large & OpenAI & 2 & 100.0% & 0.9970 & 0.00e+00 \\
1 & Mixed Int Decimal Statsmodels & text-embedding-3-large & OpenAI & 1 & 100.0% & 1.0000 & 0.00e+00 \\
2 & Mixed Int Decimal Statsmodels & text-embedding-3-small & OpenAI & 1 & 100.0% & 1.0000 & 0.00e+00 \\
3 & Mixed Int Decimal Statsmodels & text-embedding-3-small & OpenAI & 3 & 100.0% & 0.9850 & 5.48e-203 \\
4 & Mixed Int Decimal Statsmodels & text-embedding-3-small & OpenAI & 4 & 100.0% & 0.9575 & 1.84e-28 \\
5 & Mixed Int Decimal Statsmodels & voyage-law-2 & Voyage & 3 & 100.0% & 0.9837 & 1.51e-218 \\
6 & Mixed Int Decimal Statsmodels & voyage-law-2 & Voyage & 2 & 100.0% & 0.9991 & 0.00e+00 \\
7 & Mixed Int Decimal Statsmodels & text-embedding-3-large & OpenAI & 2 & 100.0% & 0.9989 & 0.00e+00 \\
8 & Mixed Int Decimal Statsmodels & voyage-3.5 & Voyage & 4 & 100.0% & 0.9592 & 4.61e-14 \\
9 & Mixed Int Decimal Statsmodels & voyage-3.5 & Voyage & 3 & 100.0% & 0.9848 & 2.70e-275 \\
10 & Mixed Int Decimal Statsmodels & voyage-3.5 & Voyage & 2 & 100.0% & 0.9986 & 0.00e+00 \\
\bottomrule
\end{tabular}
\end{table}

